Discovery of an Extremely Short Duration Flare from Proxima Centauri Using Millimeter through FUV Observations

We present the discovery of an extreme flaring event from Proxima Cen by ASKAP, ALMA, HST, TESS, and the du Pont Telescope that occurred on 2019 May 1. In the millimeter and FUV, this flare is the brightest ever detected, brightening by a factor of >1000 and >14000 as seen by ALMA and HST, respectively. The millimeter and FUV continuum emission trace each other closely during the flare, suggesting that millimeter emission could serve as a proxy for FUV emission from stellar flares and become a powerful new tool to constrain the high-energy radiation environment of exoplanets. Surprisingly, optical emission associated with the event peaks at a much lower level with a time delay. The initial burst has an extremely short duration, lasting for <10 sec. Taken together with the growing sample of millimeter M dwarf flares, this event suggests that millimeter emission is actually common during stellar flares and often originates from short burst-like events.

==> referee_response.txt <==
--> We would like to thank the referee for a careful and thoughtful review. We provide replies to each of the points below and have modified the manuscript accordingly.  All manuscript changes are in boldface type to be more easily visible.
________________________________

Reviewer's Comments:

Title: Discovery of an Extreme short duration `building block' flare from Proxima Centauri using Millimeter through FUV Observations
Author: Meredith A. MacGregor et al.

The authors report simultaneous multiwavelength observations of a very short-duration flare in Proxima Centauri. These observations cover a wide range on the electromagnetic spectrum; from Radio to the Far Ultra-Violet (FUV). The authors indicate that this flare is the brightest ever observed in both, the mm and FUV ranges. The authors claim that the flare has unusual properties with respect to other solar/stellar flares and suggest that this event could constitute a new type of flare. Similarly, due to the very short duration of the event, the authors suggest that this flare could originate from a single flaring loop.

Main Comments:

This is an interesting study resulting from an impressive set of observational campaigns. As the authors indicate, this type of simultaneous multiwavelength observations of cool stars and their magnetic activity (i.e., flares) are very rare, which makes their publication worthwhile from the beginning. The article is well written and, combined with the appendix, provides sufficient details for the reader to follow the various steps in the data reduction and analysis. I have some minor comments on the style and text itself (mostly in the introduction and the discussion section) that I will provide in the last part of this review.

My main comments are related to some of the claims made by the authors throughout the text with respect of the flare analyzed. In particular, I'm not convinced that the data reported here supports such claims. These claims are the following:

"The event began as a strong, impulsive spike in the millimeter and FUV continuum with an initial rise time of < 5 sec followed by a rapid drop on roughly the same timescale with no exponential decay."

--> We have removed the statement 'no exponential decay' from this sentence.


The important point here is the "no exponential decay". Looking at the ALMA and HST light curves (LCs) provided in Fig. 1, the number of datapoints covering the flare profile are very scarce. First of all, how could you argue against the possibility of the flare having an exponential decay phase but not being sampled properly by the observations available? Furthermore, I even think one could easily fit an exponential decay law to those data points (particularly when looking at the ALMA LC presented in Fig. 2). So: What is the reason for this claim? Is there more evidence for you to claim this? While the authors say the following (Page 2):

"The light curve is fit well by a Gaussian profile indicating a symmetric rise and fall with no exponential decay."

No details are provided from such fit. How have you determined that "the LC is well fit"? You need to provide a quantitative measurement of such statement. Additionally, while a Gaussian fit might be able to mathematically describe the flare LC, what does this means in terms of the physics behind the flare? The exponential decay is related with the relaxation timescale of the flare region (mediated by various dissipative processes). What does it mean physically then that this flare has "no exponential decay"?

--> We have now included the Gaussian fit as a dotted gray line overplotted in the top panel of Figure 2.  Within the error bars, the ALMA light curve does not require adding an exponential component in order to match the data.  However, we have not undertaken more complicated modeling and leave further interpretation to future work. We have modified the sentence on Page 2 to reflect this:

"The light curve can be approximated by a Gaussian profile with a mostly symmetric rise and fall and no pronounced exponential tail."

Members of our team previously noted that the apparent symmetric rise and fall of millimeter flares appears to be common in MacGregor et al. (2020).


Secondly, the authors have the following statement:

"The decoupling of optical emission from millimeter and FUV emission we see during the May 1 flare is a new phenomenon."

The "decoupling" term here is extremely misleading and needs to be changed in the text. If left unchanged, this sentence will be interpreted as if the optical emission could be generated by a completely disconnected phenomenon, which most likely is not the case here; all the emission belongs to a flare event. Furthermore, if I understand correctly this "decoupling" is actually referring to a *1-minute* time-delay between the mm/FUV and the visible flare peaks. Once again, I'm not convinced that with the data presented in the paper one could make this claim unambiguously. As the authors indicate in their appendix, the cadence/integration time of each observatory/wavelength is different. While ALMA and HST have average integration times of 1 s (which is the reason why the flare is resolved in the first place), the average integration time of TESS is 120 s. With such disparity of integration times, in which a single TESS datapoint would cover roughly 20 times the entire duration of the flare observed in ALMA and HST, how can you be sure that the optical emission is not peaking at the same time as your mm or your FUV flare? This claim is written in such a way throughout the paper as if would be something that was measured with an extreme level of certainty and this is not the case in my opinion.

--> In this work, we used the term 'decoupling' to refer to both the slight time delay and significant different in brightness increase as seen as millimeter/FUV vs. optical wavelengths.  While the TESS timing may be closer, the du Pont optical data are clearly delayed by roughly 8 minutes relative to the ALMA flare peak. This can be seen in Figure 1, where the x error bars indicate the full length of each integration (and in the updated Figure 4 now with the time since the ALMA peak indicated on a second x-axis).  The du Pont H alpha emission peaks two full integration times after the ALMA peak.  However, due to the ambiguity of the term 'decoupling,' we have altered the wording of the paper in several places throughout the text to make the results more clear. 


Finally, the next statement relates with the so-called `building block' nature of this flare. It is not clear to this reviewer what do the authors mean when referring to this flare as a `building block'. It actually reads as an attempt of artificially elevate the importance of this event, without much discussion or evidence to back it up. This conjecture is solely based on duration:

"Given the incredibly short duration of the May 1 flare, it could originate from a single thread or 'building block' instead of a larger arcade."

While comparisons are made with the duration of solar flare events in X-rays, to this reviewer, none of this is remarkable or different; the short-end evolution timescale of flares could be very well outside our current detection thresholds in solar and stellar physics. The `building block' adjective again is very misleading. It suggests that other stellar flares could be composed or `built' based on short-duration events such as this one. Not only the large majority of flare models do not assume this, but also the data presented by the authors in no way backs this assumption up. Unless the authors can show convincing evidence for this, it is the opinion of this reviewer that such `building block' description should be removed from the paper entirely (including the title).

--> We have removed the 'building block' descriptor from the paper, but left the discussion of the short time duration in the discussion section.  The fact that all millimeter flares detected so far have durations of 2-35 sec is notable compared to the much longer events seen at other wavelengths.  While we do not yet have a definitive explanation for the temporal characteristics of these flares, we feel that it is still worth drawing comparisons to similarly short solar events. 


Minor Points:

Introduction:

"Over time, large flares can deplete a planet's atmosphere of ozone, raising questions about the habitability of planets around these stars (e.g., Segura et al. 2010)."

While this sentence is in principle correct (as "over time" can mean any timescale here), I think it doesn't reflect the results obtained by Segura et al. (2010) who showed that flares alone do not produce a significant change in the ozone column depth. Instead, they found that the ozone depletion was driven by Energetic Particles (EPs) that could be associated either with the flare or with a Coronal Mass Ejection (CME). This should be clarified in the text.

--> We have modified this sentence as follows to provide further clarity:

"Over time, repeated large flares could deplete a planet's atmosphere of ozone themselves \cite[e.g.,][]{Tilley:2017} or due to associated energetic particles \cite[e.g.,][]{Segura:2010}, raising questions about the habitability of planets around these stars."

We have also added a citation to the more recent Tilley et al. (2017) paper that does suggest flares alone could deplete atmospheric ozone by up to 94%.


"Proxima Cen has long been known as a flare star, making it a benchmark case for exploring the potential effects of variability on the planet's properties (e.g., Garraffo et al. 2016)."

Similarly, the sentence is not wrong but the citation it refers to it doesn't correspond to this description. The work of Garraffo et al. (2016) presents a numerical assessment of the stellar wind conditions around Proxima Cen and what would be the expected stellar wind dynamic pressure at the orbit of Proxima b. That paper doesn't involve anything related with flares or how the variability (which in this context is assumed to be due to flares) affects the planet's properties. I suggest rephrasing this sentence, so it describes adequately this citation.

--> Again, we have modified this sentence as follows to provide further clarity:

"Proxima Cen has long been known as a M-type flare star, making it a benchmark case for exploring the potential effects of activity \cite[e.g.,][]{Howard:2018} and strong stellar winds \cite[e.g.,][]{Garaffo:2016} on the planet's properties."


Figures 1, 2 and 4 (bottom left):

The x-axis of most of the figures corresponds to the Modified Barycentric Julian Date (MBJD). While there's nothing wrong with this convention (and should be retained in all the plots), for the purposes of the flare analyzed here it would be useful to present a secondary x-axis with a temporal unit more in line with the typical timescales related with this event (similar as in the ALMA/HST plot in Figure 1, top-right). This would also help connecting the figures with the text, as the latter actually describes the events in other temporal units (seconds, minutes, hours) and not in fractions of MBJD.

--> We have added a second x-axis in units of time since the ALMA flare peak on all of the light curves shown in Figures 1, 2, and 4 (bottom left).


Section 3.1

"Previous observations of Zeeman broadening in absorption lines of molecular FeH constrained the photospheric magnetic flux of Proxima Cen to be between 450 − 750 G..."

Please provide a citation for this previous measurement of the magnetic flux of Proxima Centauri.

--> This reference was mistakenly excluded and has now been corrected.  The relevant reference is: Reiners & Basri (2008).


Final Remark:

The following sentence is included in the Conclusions:
"This paper presents the results from just a few minutes of the available data. Many other flaring events are detected simultaneously across multiple facilities (including ALMA and HST) during the full 40-hour campaign."

Taking into account the main issues I've raised in this report, I'm not sure exactly how to interpret this sentence. It may be necessary to include more of those data so the authors can more properly justify some of the claims made about this particular flare? It is not my intention to delay the publication and sharing of these results, and yet this is a fair question to ask. Wouldn't this paper benefit greatly from including the analysis of those additional events?

--> We disagree with this statement, and feel strongly that this result by itself is worthy of publication.  This is the largest flare ever detected from Proxima Cen with HST and ALMA, and is the first observation to ever show the relation between flaring emission at these wavelengths.  While a single event may not be sufficient to reach definitive conclusions on emission mechanisms, the wavelength coverage and high time resolution are clearly novel and already reveal important results.  We have softened the language in the paper about emission mechanisms and defer further discussion on that to the forthcoming paper on the complete observing campaign once that analysis is complete.


======================
Data editor's review:

One of our data editors has reviewed your manuscript and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Per the AAS software policy, https://journals.aas.org/policy-statement-on-software/, the authors should modify their AASTeX v6+ manuscript to highlight the code they used (both cited and unmentioned in the current text) with the new \software command, e.g.

\software{CASA (v5.3.0 & v5.11.0; McMullin et al. 2007), IRAF (Tody 1986, Tody 1993), Lightkurve (Lightkurve Collaboration et al. 2018), astropy (Astropy Collaboration et al. 2013, 2018), astroquery (Ginsburg et al. 2019)}

--> We have updated this in the text.  (And, are glad that this is a requirement!)
